Orbital decay in M82 X-2

M82 X-2 is the first pulsating ultraluminous X-ray source (PULX) discovered. The luminosity of these extreme pulsars, if isotropic, implies an extreme mass transfer rate. An alternative is to assume a much lower mass transfer rate, but with an apparent luminosity boosted by geometrical beaming. Only an independent measurement of the mass transfer rate can help discriminate between these two scenarios. In this Paper, we follow the orbit of the neutron star for seven years, measure the decay of the orbit ($\dot{P}_{orb}/{P}_{orb}\approx-8\cdot10^{-6}\mathrm{yr}^{-1}$), and argue that this orbital decay is driven by extreme mass transfer of more than 150 times the mass transfer limit set by the Eddington luminosity. If this is true, the mass available to the accretor is more than enough to justify its luminosity, with no need for beaming. This also strongly favors models where the accretor is a highly-magnetized neutron star.

==> comments.txt <==
This paper shows, for the first time, the decay in the orbital period of a PULX. The derived P_dot/P value is ~2 times higher than those of other nearby HMXBs, suggesting a high mass transfer rate to a highly magnetized neutron star, and disfavoring the beaming super-critical accretion model. The result is exactly important to the community and the analysis is robust. I have a few minor suggestions for the authors as described below.

1) The P_dot (or P_dot/P) value is the most important value derived in this article, and the main argument is based on it. I suggest reporting the value in the abstract.

2) Line 73-75: these simulations assume "a very small magnetic field" ..... " the magnetic field of the pulsar is strong." It would be good to let the readers know how weak/strong these fields are. 

3) Section 2.2: The analysis, result, and discussion in the main text do not rely on XMM-Newton data. It would be good to move this section to appendix F. 

4) Equation 2: T_asc0 - as stated in the previous sentence, asc should be dropped if 0 is presented. Please check the consistency throughout the entire manuscript. 

5) Section 4.1~4.2: These two subsections are not well organized. In section 4.1, the authors discussed the spin equilibrium (or the propeller effect). Then the authors discussed the implication of the orbital decay in section 4.2. However, the authors insert a (final) paragraph discussing the spin equilibrium in the same section. I suggest moving this paragraph to section 4.1. 

6) The same paragraph: The propeller regime usually accompanies a flux decay, and there may exhibit a limiting luminosity of 10^40 erg/s (see, e.g., Tsygankov et al. 2016). Previous arguments about the propeller on PULXs are mainly based on the bimodal distribution of X-ray flux. Do those spin-down epochs agree with this scenario? It may be worth discussing the spin-flux relationship with updated measurements in this paper. 

7) Line 392: "would would" - please remove one "would"

8) Section 4.3.1: When comparing the values of orbital period derivatives, it would be good to quote updated values of these sources. 

9) Section 4.3.1: "This has led many authors to disregard mass transfer as the primary engine for orbital decay in these systems." - Please add references here to support this sentence. 

10) Appendix, line 749: Please add references to HENphaseogram

11) Eq. C11 and C12: Please add references to these two equations.
